Blue Straggler Stars in Berkeley 18: A Multiwavelength Study of Their Physical Properties and Dynamical Evolution

Berkeley~18 is an old open cluster in the outer Galactic disk that hosts a population of blue straggler stars (BSSs). We present a comprehensive multiwavelength analysis of its BSS population using \textit{Gaia} DR3 astrometry, optical--infrared photometry, and time-domain TESS observations. Using a Gaussian Mixture Model (GMM) in astrometric space, we identify 798 high-probability cluster members ($p > 0.7$). Isochrone fitting yields an age of $3.2 \pm 0.2$ Gyr and a heliocentric distance of $5.01^{+0.75}_{-0.55}$ kpc. We identify 24 BSS candidates above the main-sequence turn-off. Spectral energy distribution (SED) modelling reveals effective temperatures of $6000$--$8500$ K, radii of $1.4$--$5.7\,R_\odot$, and luminosities of $3.3$--$38\,L_\odot$, indicating a heterogeneous population spanning multiple evolutionary stages. The BSS population exhibits only a mild central concentration, with a low $A^{+}$ parameter and an extremely low stellar collision-rate proxy, implying weak mass segregation and an inefficient collisional channel. We find no significant photometric variability among the BSS candidates within TESS's sensitivity limits. Although WISE W3/W4 data initially suggested possible mid-infrared excesses, detailed image inspection and SPHEREx spectrophotometry indicate that these are caused by background contamination and blending, with no clear evidence of circumstellar dust. The structural parameters derived from King-profile fitting ($r_c = 6.91^{+0.91}_{-0.73}$ arcmin, $r_t = 13.23^{+0.44}_{-0.43}$ arcmin) indicate a dynamically evolved, low-density system. Together, these results suggest that dynamical interactions are inefficient in Berkeley~18 and that binary evolution is likely the dominant formation channel of BSSs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
